Absence of extended atmospheres in low-mass star radius-gap planets GJ 9827 b, GJ 9827 d and TOI-1235 b

\textit{Kepler} showed a paucity of planets with radii of 1.5 - 2 $\mathrm R_{\oplus}$ around solar mass stars but this radius-gap has not been well studied for low-mass star planets. Energy-driven escape models like photoevaporation and core-powered mass-loss predict opposing transition regimes between rocky and non-rocky planets when compared to models depicting planets forming in gas-poor environments. Here we present transit observations of three super-Earth sized planets in the radius-gap around low-mass stars using high-dispersion InfraRed Doppler (IRD) spectrograph on the Subaru 8.2m telescope. The planets GJ 9827 b and d orbit around a K6V star and TOI-1235 b orbits a M0.5 star. We limit any planet-related absorption in the 1083.3 nm lines of triplet He I by placing an upper-limit on the equivalent width of 14.71 m{\AA}, 18.39 m{\AA}, and 1.44 m{\AA}, for GJ 9827 b (99% confidence), GJ 9827 d (99% confidence) and TOI-1235 b (95% confidence) respectively. Using a Parker wind model, we cap the mass-loss at $>$0.25 $\mathrm M_{\oplus}$ Gyr$^{-1}$ and $>$0.2 $\mathrm M_{\oplus}$ Gyr$^{-1}$ for GJ 9827 b and d, respectively (99% confidence), and $>$0.05 $\mathrm M_{\oplus}$ Gyr$^{-1}$ for TOI-1235 b (95\% confidence) for a representative wind temperature of 5000 K. Our observed results for the three planets are more consistent with the predictions from photoevaporation and/or core-powered mass-loss models than the gas-poor formation models. However, more planets in the radius-gap regime around the low-mass stars are needed to robustly predict the atmospheric evolution in planets around low-mass stars.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
